Variational optimization of projected entangled-pair states on the triangular lattice

We introduce a general corner transfer matrix renormalization group algorithm tailored to projected entangled-pair states on the triangular lattice. By integrating automatic differentiation, our approach enables direct variational energy minimization on this lattice geometry. In contrast to conventional approaches that map the triangular lattice onto a square lattice with diagonal next-nearest-neighbour interactions, our native formulation yields improved variational results at the same bond dimension. This improvement stems from a more faithful and physically informed representation of the entanglement structure in the tensor network and an increased number of variational parameters. We apply our method to the antiferromagnetic nearest-neighbour Heisenberg model on the triangular and kagome lattice, and benchmark our results against previous numerical studies.

==> data/data_TL_extrapolation.txt <==
D & xiSL & ESL & mSL & xiTL & ETL & mTL
3 & 1.130768085996412 & -0.54575992 & 0.29350136 & 1.7332667881843447 & -0.5499622616433772 & 0.25360859
4 & 1.650996809485430 & -0.54964623 & 2.56020429e-01 & 2.4396612516583334 & -0.55089267 & 2.25946210e-01
5 & 2.2473203196307567 & -0.55077832 & 2.38691718e-01 & 2.8588035835758023 & -0.5513626 & 2.15605156e-01
